A Symbolic Regression Method for Dynamic Modeling and Control of Quadrotor UAVs

This paper presents a mathematic dynamic model of a quadrotor unmanned aerial vehicle (QUAV) by using the symbolic regression approach and then proposes a hierarchical control scheme for trajectory tracking. The symbolic regression approach is capable of constructing analytical quadrotor dynamic equations only through the collected data, which relieves the burden of first principle modeling. To facilitate position tracking control of a QUAV, the design of controller can be decomposed into two parts: a proportional-integral controller for the position subsystem is first designed to obtain the desired horizontal position and the backstepping method for the attitude subsystem is developed to ensure that the Euler angles and the altitude can fast converge to the reference values. The effectiveness is verified through experiments on a benchmark multicopter simulator.

==> ²Î¿¼ÎÄÏ×bib&bbl/bbl.txt <==
\begin{thebibliography}{10}

\bibitem{2020Robust}
Y.~Wang and J.~Hu, ``Robust control for a quadrotor aircraft with small
  overshoot and high-precision position tracking performance,'' {\em Journal of
  the Franklin Institute}, 2020.

\bibitem{DuongPosition}
V.~T. Duong, H.~K. Kim, T.~N. Tan, S.~J. Oh, and B.~K. Sang, ``Position control
  of a small scale quadrotor using block feedback linearization control,''

\bibitem{2019Modeling}
X.~Wu, B.~Xiao, and Y.~Qu, ``Modeling and sliding mode-based attitude tracking
  control of a quadrotor uav with time-varying mass,'' {\em ISA Transactions},
  2019.

\bibitem{2020Stability}
N.~S. Vanitha, L.~Manivannan, T.~Meenakshi, and K.~Radhika, ``Stability
  analysis of quadrotor using state space mathematical modeling,'' {\em
  Materials today: proceedings}, 2020.

\bibitem{2017Nonlinear}
Y.~R. Tang, X.~Xiao, and Y.~Li, ``Nonlinear dynamic modeling and hybrid control
  design with dynamic compensator for a small-scale uav quadrotor,'' {\em
  Measurement}, p.~S026322411730324X, 2017.

\bibitem{2013Modeling}
N.~Abas, A.~Legowo, Z.~Ibrahim, N.~Rahim, and A.~M. Kassim, ``Modeling and
  system identification using extended kalman filter for a quadrotor system,''
  {\em Applied Mechanics and Materials}, vol.~313-314, pp.~976--981, 2013.

\bibitem{2009Output}
T.~Dierks and S.~Jagannathan, ``Output feedback control of a quadrotor uav
  using neural networks.,'' {\em IEEE Transactions on Neural Networks},
  vol.~21, no.~1, pp.~50--66, 2009.

\bibitem{2016Learning}
S.~Bansal, A.~K. Akametalu, F.~J. Jiang, F.~Laine, and C.~J. Tomlin, ``Learning
  quadrotor dynamics using neural network for flight control,'' 2016.

\bibitem{2006Real}
S.~A. Salman, V.~R. Puttige, and S.~G. Anavatti, ``Real-time validation and
  comparison of fuzzy identification and state-space identification for a uav
  platform,'' in {\em IEEE International Symposium on Computer Aided Control
  System Design, IEEE International Conference on Control Applications}, 2006.

\bibitem{2016Self}
J.~L. Junell, T.~Mannucci, Y.~Zhou, and E.~Van~Kampen, ``Self-tuning gains of a
  quadrotor using a simple model for policy gradient reinforcement learning,''
  in {\em Aiaa Guidance, Navigation, \& Control Conference}, 2016.

\bibitem{2012Efficient}
I.~Grondman, M.~Vaandrager, L.~Busoniu, R.~Babuska, and E.~Schuitema,
  ``Efficient model learning methods for actor-critic control,'' {\em IEEE
  Transactions on Systems Man \& Cybernetics Part B}, vol.~42, no.~3,
  pp.~591--602, 2012.

\bibitem{Schmidt2009Distilling}
M.~Schmidt and H.~Lipson, ``Distilling free-form natural laws from experimental
  data,'' {\em Science}, vol.~324, no.~5923, pp.~81--85, 2009.

\bibitem{2015Modeling}
G.~Yang, X.~Li, J.~Wang, L.~Lian, and T.~Ma, ``Modeling oil production based on
  symbolic regression,'' {\em Energy Policy}, vol.~82, no.~jul., pp.~48--61,
  2015.

\bibitem{2019Multi}
S.~P. Chenna, G.~Stitt, and H.~Lam, ``Multi-parameter performance modeling
  using symbolic regression,'' in {\em 2019 International Conference on High
  Performance Computing \& Simulation (HPCS)}, 2019.

\bibitem{2019Influential}
X.~Pan, M.~K. Uddin, B.~Ai, X.~Pan, and U.~Saima, ``Influential factors of
  carbon emissions intensity in oecd countries: Evidence from symbolic
  regression,'' {\em Journal of Cleaner Production}, vol.~220, no.~MAY 20,
  pp.~1194--1201, 2019.

\bibitem{Vladislavleva2013Predicting}
E.~Vladislavleva, T.~Friedrich, F.~Neumann, and M.~Wagner, ``Predicting the
  energy output of wind farms based on weather data: Important variables and
  their correlation,'' {\em Renewable Energy}, vol.~50, no.~FEB., pp.~236--243,
  2013.

\bibitem{Aryadoust2015Application}
V.~Aryadoust, ``Application of evolutionary algorithm-based symbolic regression
  to language assessment: Toward nonlinear modeling,'' {\em Psychological Test
  \& Assessment Modeling}, vol.~57, no.~20153, pp.~301--337, 2015.

\bibitem{Das2009Dynamic}
A.~Das, K.~Subbarao, and F.~Lewis, ``Dynamic inversion with zero-dynamics
  stabilisation for quadrotor control,'' {\em Iet Control Theory \&
  Applications}, vol.~3, no.~3, pp.~303--314, 2009.

\bibitem{4796260}
Z.~{Chen} and J.~{Huang}, ``Attitude tracking and disturbance rejection of
  rigid spacecraft by adaptive control,'' {\em IEEE Transactions on Automatic
  Control}, vol.~54, no.~3, pp.~600--605, 2009.

\bibitem{2015Attitude}
Z.~Chen and J.~Huang, ``Attitude tracking of rigid spacecraft subject to
  disturbances of unknown frequencies,'' {\em International Journal of Robust \&
  Nonlinear Control}, vol.~24, no.~16, pp.~2231--2242, 2015.

\bibitem{2016Robust}
F.~Chen, R.~Jiang, K.~Zhang, B.~Jiang, and G.~Tao, ``Robust backstepping
  sliding-mode control and observer-based fault estimation for a quadrotor
  uav,'' {\em IEEE Transactions on Industrial Electronics}, vol.~63, no.~8,
  pp.~5044--5056, 2016.

\bibitem{Mu2010Adaptive}
H.~Mu, B.~Xian, D.~Chen, K.~Yang, and F.~Yu, ``Adaptive tracking control of
  underactuated quadrotor unmanned aerial vehicles via backstepping,'' in {\em
  American Control Conference}, 2010.

\bibitem{Luque2012Robust}
L.~Luque-Vega, B.~Castillo-Toledo, and A.~G. Loukianov, ``Robust block second
  order sliding mode control for a quadrotor,'' {\em Journal of the Franklin
  Institute}, vol.~349, no.~2, pp.~719--739, 2012.

\bibitem{2016Nonlinear}
B.~Zhao, B.~Xian, Y.~Zhang, and X.~Zhang, ``Nonlinear robust sliding mode
  control of a quadrotor unmanned aerial vehicle based on immersion and
  invariance method,'' {\em International Journal of Robust \& Nonlinear
  Control}, vol.~25, 2016.

\bibitem{2013LMI}
T.~Ryan and H.~Jin~Kim, ``Lmi-based gain synthesis for simple robust quadrotor
  control,'' {\em IEEE Transactions on Automation Science \& Engineering},
  vol.~10, no.~4, pp.~1173--1178, 2013.

\bibitem{2014Balancing}
``Balancing accuracy and parsimony in genetic programming,'' {\em Evolutionary
  Computation}, vol.~3, no.~1, pp.~17--38, 2014.

\bibitem{2017Introduction}
Q.~Quan, {\em Introduction to Multicopter Design and Control}.
\newblock Springer Singapore, 2017.

\end{thebibliography}


==> ²Î¿¼ÎÄÏ×bib&bbl/bib.txt <==

@article{2020Robust,
	title={Robust control for a quadrotor aircraft with small overshoot and high-precision position tracking performance},
	author={ Wang, Yingyang  and  Hu, Jianbo },
	journal={Journal of the Franklin Institute},
	year={2020},
}

@article{DuongPosition,
	title={Position Control of a Small Scale Quadrotor Using Block Feedback Linearization Control},
	author={Duong, Van Tu and Kim, Hak Kyeong and Tan, Tien Nguyen and Oh, Sea June and Sang, Bong Kim},
}

@article{2019Modeling,
	title={Modeling and sliding mode-based attitude tracking control of a quadrotor UAV with time-varying mass},
	author={ Wu, Xiwei  and  Xiao, Bing  and  Qu, Yaohong },
	journal={ISA Transactions},
	year={2019},
}

@article{2020Stability,
	title={Stability Analysis of Quadrotor using State Space Mathematical Modeling},
	author={ Vanitha, N. Suthanthira  and  Manivannan, L.  and  Meenakshi, T.  and  Radhika, K. },
	journal={Materials today: proceedings},
	year={2020},
}

@article{2017Nonlinear,
	title={Nonlinear dynamic modeling and hybrid control design with dynamic compensator for a small-scale UAV quadrotor},
	author={ Tang, Yi Rui  and  Xiao, Xiao  and  Li, Yangmin },
	journal={Measurement},
	pages={S026322411730324X},
	year={2017},
}


@article{2013Modeling,
	title={Modeling and System Identification using Extended Kalman Filter for a Quadrotor System},
	author={ Abas, Norafizah  and  Legowo, Ari  and  Ibrahim, Zulkiflie  and  Rahim, Norhidayah  and  Kassim, Anuar M },
	journal={Applied Mechanics and Materials},
	volume={313-314},
	pages={976-981},
	year={2013},
}



@article{2009Output,
	title={Output feedback control of a quadrotor UAV using neural networks.},
	author={ Dierks, T.  and  Jagannathan, S. },
	journal={IEEE Transactions on Neural Networks},
	volume={21},
	number={1},
	pages={50-66},
	year={2009},
}


@article{2016Learning,
	title={Learning Quadrotor Dynamics Using Neural Network for Flight Control},
	author={ Bansal, Somil  and  Akametalu, Anayo K  and  Jiang, Frank J  and  Laine, Forrest  and  Tomlin, Claire J },
	year={2016},
}



@inproceedings{2006Real,
	title={Real-time validation and comparison of fuzzy identification and state-space identification for a UAV platform},
	author={ Salman, Shaaban A.  and  Puttige, Vishwas R.  and  Anavatti, Sreenatha G. },
	booktitle={IEEE International Symposium on Computer Aided Control System Design, IEEE International Conference on Control Applications},
	year={2006},
}

@article{2012Efficient,
	title={Efficient Model Learning Methods for Actor–Critic Control},
	author={ Grondman, I  and  Vaandrager, M  and  Busoniu, L  and  Babuska, R  and  Schuitema, E },
	journal={IEEE Transactions on Systems Man & Cybernetics Part B},
	volume={42},
	number={3},
	pages={591-602},
	year={2012},
}

@inproceedings{2016Self,
	title={Self-tuning gains of a quadrotor using a simple model for policy gradient reinforcement learning},
	author={ Junell, J. L  and  Mannucci, T  and  Zhou, Y  and  Van Kampen, E },
	booktitle={Aiaa Guidance, Navigation, & Control Conference},
	year={2016},
}

@article{Schmidt2009Distilling,
	title={Distilling Free-Form Natural Laws from Experimental Data},
	author={Schmidt, M. and Lipson, H.},
	journal={Science},
	volume={324},
	number={5923},
	pages={81-85},
	year={2009},
}

@article{2015Modeling,
	title={Modeling oil production based on symbolic regression},
	author={ Yang, Guangfei  and  Li, Xianneng  and  Wang, Jianliang  and  Lian, Lian  and  Ma, Tieju },
	journal={Energy Policy},
	volume={82},
	number={jul.},
	pages={48-61},
	year={2015},
}

@inproceedings{2019Multi,
	title={Multi-Parameter Performance Modeling using Symbolic Regression},
	author={ Chenna, Sai P.  and  Stitt, Greg  and  Lam, Herman },
	booktitle={2019 International Conference on High Performance Computing & Simulation (HPCS)},
	year={2019},
}

@article{2019Influential,
	title={Influential factors of carbon emissions intensity in OECD countries: Evidence from symbolic regression},
	author={ Pan, Xiongfeng  and  Uddin, Md. Kamal  and  Ai, Bowei  and  Pan, Xianyou  and  Saima, Umme },
	journal={Journal of Cleaner Production},
	volume={220},
	number={MAY 20},
	pages={1194-1201},
	year={2019},
}

@article{Vladislavleva2013Predicting,
	title={Predicting the Energy Output of Wind Farms Based on Weather Data: Important Variables and their Correlation},
	author={Vladislavleva, Ekaterina and Friedrich, Tobias and Neumann, Frank and Wagner, Markus},
	journal={Renewable Energy},
	volume={50},
	number={FEB.},
	pages={236-243},
	year={2013},
}

@article{Das2009Dynamic,
	title={Dynamic inversion with zero-dynamics stabilisation for quadrotor control},
	author={Das, A. and Subbarao, K. and Lewis, F.},
	journal={Iet Control Theory & Applications},
	volume={3},
	number={3},
	pages={303-314},
	year={2009},
}

@article{Aryadoust2015Application,
	title={Application of Evolutionary Algorithm-Based Symbolic Regression to Language Assessment: Toward Nonlinear Modeling},
	author={Aryadoust, Vahid},
	journal={Psychological Test & Assessment Modeling},
	volume={57},
	number={20153},
	pages={301-337},
	year={2015},
}

@ARTICLE{4796260,
	author={Z. {Chen} and J. {Huang}},
	journal={IEEE Transactions on Automatic Control}, 
	title={Attitude Tracking and Disturbance Rejection of Rigid Spacecraft by Adaptive Control}, 
	year={2009},
	volume={54},
	number={3},
	pages={600-605},
	doi={10.1109/TAC.2008.2008350}}


@article{2015Attitude,
	title={Attitude tracking of rigid spacecraft subject to disturbances of unknown frequencies},
	author={ Chen, Zhiyong  and  Huang, Jie },
	journal={International Journal of Robust & Nonlinear Control},
	volume={24},
	number={16},
	pages={2231-2242},
	year={2015},
}



@article{2016Robust,
	title={Robust Backstepping Sliding-Mode Control and Observer-Based Fault Estimation for a Quadrotor UAV},
	author={ Chen, Fuyang  and  Jiang, Rongqiang  and  Zhang, Kangkang  and  Jiang, Bin  and  Tao, Gang },
	journal={IEEE Transactions on Industrial Electronics},
	volume={63},
	number={8},
	pages={5044-5056},
	year={2016},
}

@inproceedings{Mu2010Adaptive,
	title={Adaptive tracking control of underactuated quadrotor unmanned aerial vehicles via backstepping},
	author={Mu, Huang and Xian, Bin and Chen, Diao and Yang, Kaiyan and Yu, Feng},
	booktitle={American Control Conference},
	year={2010},
}

@article{Luque2012Robust,
	title={Robust block second order sliding mode control for a quadrotor},
	author={Luque-Vega, L. and Castillo-Toledo, B. and Loukianov, Alexander G.},
	journal={Journal of the Franklin Institute},
	volume={349},
	number={2},
	pages={719-739},
	year={2012},
}

@article{2016Nonlinear,
	title={Nonlinear robust sliding mode control of a quadrotor unmanned aerial vehicle based on immersion and invariance method},
	author={ Zhao, Bo  and  Xian, Bin  and  Zhang, Yao  and  Zhang, Xu },
	journal={International Journal of Robust & Nonlinear Control},
	volume={25},
	year={2016},
}

@article{2013LMI,
	title={LMI-Based Gain Synthesis for Simple Robust Quadrotor Control},
	author={ Ryan, T.  and  Jin Kim, H. },
	journal={IEEE Transactions on Automation Science & Engineering},
	volume={10},
	number={4},
	pages={1173-1178},
	year={2013},
}
@article{2014Balancing,
	title={Balancing Accuracy and Parsimony in Genetic Programming},
	journal={Evolutionary Computation},
	volume={3},
	number={1},
	pages={17-38},
	year={2014},
}

@book{2017Introduction,
	title={Introduction to Multicopter Design and Control},
	author={ Quan, Quan },
	publisher={Springer Singapore},
	year={2017},
}
